Beyond Benchmark Accuracy: A Diagnostic Test for LLM Chemical Prediction

LLMs have achieved strong performance on chemical prediction benchmarks. However, existing evaluation methods typically provide target entity identity information directly, making it difficult to determine whether model predictions arise from transferable structure-property reasoning capabilities or rely on target-related contextual information or memory retrieval. We propose the Identity-Blinded Reasoning Diagnostic framework to evaluate chemical prediction models when target entity identity information is hidden. In this framework, the target is no longer directly defined by its entity identity, but instead by a known source entity and an explicit structural edit operation. This setting preserves the information required to determine the target while reducing the opportunity for models to access target identity cues. We evaluate this framework across six tasks spanning odor prediction, molecular property prediction, retrosynthesis, and reaction yield prediction. The results show that models generally achieve better prediction performance when source and target entity properties are consistent. Providing explicit source entity labels further strengthens this dependence. Moreover, while keeping the target entity, structural change, and ground-truth label unchanged, replacing only the source entity label causes some model predictions to systematically shift toward the substituted source labels. These results indicate that high benchmark accuracy in chemical prediction tasks does not necessarily imply that LLMs possess reliable structure-property reasoning capabilities. Our diagnostic framework provides a controlled evaluation approach for testing whether models can genuinely update predictions according to entity changes. The framework can be extended to other AI for Science tasks, particularly those where targets can be defined through transformations of known entities.

==> TEMPLATE_ORIGIN.txt <==
Preprint template
https://github.com/kourgeorge/arxiv-style

The supplied arxiv.sty is unchanged. Title and author presentation is configured in preprint_layout.tex.
The upstream README permits use and redistribution of the project.
https://github.com/kourgeorge/arxiv-style/blob/master/README.md

authblk, natbib, geometry, fancyhdr, and other standard LaTeX packages are provided by TeX Live / MiKTeX.
The original bibliography style is retained to preserve the author-year reference formatting.

